Lightweight Transformer in Federated Setting for Human Activity Recognition

Human activity recognition (HAR) is a machine learning task with important applications in healthcare especially in the context of home care of patients and older adults. HAR is often based on data collected from smart sensors, particularly smart home IoT devices such as smartphones, wearables and other body sensors. Deep learning techniques like convolutional neural networks (CNNs) and recurrent neural networks (RNNs) have been used for HAR, both in centralized and federated settings. However, these techniques have certain limitations: RNNs cannot be easily parallelized, CNNs have the limitation of sequence length, and both are computationally expensive. Moreover, in home healthcare applications the centralized approach can raise serious privacy concerns since the sensors used by a HAR classifier collect a lot of highly personal and sensitive data about people in the home. In this paper, to address some of such challenges facing HAR, we propose a novel lightweight (one-patch) transformer, which can combine the advantages of RNNs and CNNs without their major limitations, and also TransFed, a more privacy-friendly, federated learning-based HAR classifier using our proposed lightweight transformer. We designed a testbed to construct a new HAR dataset from five recruited human participants, and used the new dataset to evaluate the performance of the proposed HAR classifier in both federated and centralized settings. Additionally, we use another public dataset to evaluate the performance of the proposed HAR classifier in centralized setting to compare it with existing HAR classifiers. The experimental results showed that our proposed new solution outperformed state-of-the-art HAR classifiers based on CNNs and RNNs, whiling being more computationally efficient.

==> figures/CM_data_source/CM_centralized.csv <==
x,y,N,p,p100
1,1,142,1,100\%
1,2,0,0,0\%
1,3,0,0,0\%
1,4,0,0,0\%
1,5,0,0,0\%
1,6,0,0,0\%
1,7,0,0,0\%
1,8,0,0,0\%
1,9,0,0,0\%
1,10,0,0,0\%
1,11,0,0,0\%
1,12,0,0,0\%
1,13,0,0,0\%
1,14,0,0,0\%
1,15,0,0,0\%
2,1,0,0,0\%
2,2,147,0.986577,98.66\%
2,3,1,0.00671141,0.67\%
2,4,0,0,0\%
2,5,0,0,0\%
2,6,0,0,0\%
2,7,0,0,0\%
2,8,1,0.00671141,0.67\%
2,9,0,0,0\%
2,10,0,0,0\%
2,11,0,0,0\%
2,12,0,0,0\%
2,13,0,0,0\%
2,14,0,0,0\%
2,15,0,0,0\%
3,1,1,0.00649351,0.65\%
3,2,0,0,0\%
3,3,153,0.993506,99.35\%
3,4,0,0,0\%
3,5,0,0,0\%
3,6,0,0,0\%
3,7,0,0,0\%
3,8,0,0,0\%
3,9,0,0,0\%
3,10,0,0,0\%
3,11,0,0,0\%
3,12,0,0,0\%
3,13,0,0,0\%
3,14,0,0,0\%
3,15,0,0,0\%
4,1,0,0,0\%
4,2,0,0,0\%
4,3,0,0,0\%
4,4,129,0.984733,98.47\%
4,5,0,0,0\%
4,6,1,0.00763359,0.76\%
4,7,0,0,0\%
4,8,0,0,0\%
4,9,0,0,0\%
4,10,0,0,0\%
4,11,0,0,0\%
4,12,0,0,0\%
4,13,1,0.00763359,0.76\%
4,14,0,0,0\%
4,15,0,0,0\%
5,1,0,0,0\%
5,2,0,0,0\%
5,3,1,0.00649351,0.65\%
5,4,2,0.012987,1.30\%
5,5,146,0.948052,94.81\%
5,6,5,0.0324675,3.25\%
5,7,0,0,0\%
5,8,0,0,0\%
5,9,0,0,0\%
5,10,0,0,0\%
5,11,0,0,0\%
5,12,0,0,0\%
5,13,0,0,0\%
5,14,0,0,0\%
5,15,0,0,0\%
6,1,0,0,0\%
6,2,0,0,0\%
6,3,0,0,0\%
6,4,0,0,0\%
6,5,1,0.00714286,0.71\%
6,6,139,0.992857,99.29\%
6,7,0,0,0\%
6,8,0,0,0\%
6,9,0,0,0\%
6,10,0,0,0\%
6,11,0,0,0\%
6,12,0,0,0\%
6,13,0,0,0\%
6,14,0,0,0\%
6,15,0,0,0\%
7,1,0,0,0\%
7,2,0,0,0\%
7,3,0,0,0\%
7,4,0,0,0\%
7,5,0,0,0\%
7,6,0,0,0\%
7,7,131,0.977612,97.76\%
7,8,0,0,0\%
7,9,2,0.0149254,1.49\%
7,10,0,0,0\%
7,11,1,0.00746269,0.75\%
7,12,0,0,0\%
7,13,0,0,0\%
7,14,0,0,0\%
7,15,0,0,0\%
8,1,0,0,0\%
8,2,0,0,0\%
8,3,0,0,0\%
8,4,0,0,0\%
8,5,0,0,0\%
8,6,0,0,0\%
8,7,0,0,0\%
8,8,140,0.985915,98.59\%
8,9,2,0.0140845,1.41\%
8,10,0,0,0\%
8,11,0,0,0\%
8,12,0,0,0\%
8,13,0,0,0\%
8,14,0,0,0\%
8,15,0,0,0\%
9,1,0,0,0\%
9,2,0,0,0\%
9,3,0,0,0\%
9,4,0,0,0\%
9,5,0,0,0\%
9,6,0,0,0\%
9,7,0,0,0\%
9,8,2,0.0131579,1.32\%
9,9,150,0.986842,98.68\%
9,10,0,0,0\%
9,11,0,0,0\%
9,12,0,0,0\%
9,13,0,0,0\%
9,14,0,0,0\%
9,15,0,0,0\%
10,1,0,0,0\%
10,2,0,0,0\%
10,3,0,0,0\%
10,4,0,0,0\%
10,5,0,0,0\%
10,6,0,0,0\%
10,7,0,0,0\%
10,8,0,0,0\%
10,9,1,0.00662252,0.66\%
10,10,147,0.97351,97.35\%
10,11,3,0.0198675,1.99\%
10,12,0,0,0\%
10,13,0,0,0\%
10,14,0,0,0\%
10,15,0,0,0\%
11,1,0,0,0\%
11,2,0,0,0\%
11,3,0,0,0\%
11,4,0,0,0\%
11,5,0,0,0\%
11,6,0,0,0\%
11,7,0,0,0\%
11,8,0,0,0\%
11,9,0,0,0\%
11,10,0,0,0\%
11,11,135,1,100\%
11,12,0,0,0\%
11,13,0,0,0\%
11,14,0,0,0\%
11,15,0,0,0\%
12,1,0,0,0\%
12,2,0,0,0\%
12,3,0,0,0\%
12,4,0,0,0\%
12,5,0,0,0\%
12,6,0,0,0\%
12,7,0,0,0\%
12,8,0,0,0\%
12,9,0,0,0\%
12,10,0,0,0\%
12,11,2,0.0149254,1.49\%
12,12,122,0.910448,91.04\%
12,13,8,0.0597015,5.97\%
12,14,1,0.00746269,0.75\%
12,15,1,0.00746269,0.75\%
13,1,0,0,0\%
13,2,0,0,0\%
13,3,0,0,0\%
13,4,0,0,0\%
13,5,0,0,0\%
13,6,0,0,0\%
13,7,0,0,0\%
13,8,0,0,0\%
13,9,0,0,0\%
13,10,0,0,0\%
13,11,0,0,0\%
13,12,2,0.012987,1.30\%
13,13,152,0.987013,98.70\%
13,14,0,0,0\%
13,15,0,0,0\%
14,1,0,0,0\%
14,2,0,0,0\%
14,3,0,0,0\%
14,4,0,0,0\%
14,5,0,0,0\%
14,6,0,0,0\%
14,7,0,0,0\%
14,8,0,0,0\%
14,9,0,0,0\%
14,10,0,0,0\%
14,11,0,0,0\%
14,12,4,0.028777,2.88\%
14,13,3,0.0215827,2.16\%
14,14,129,0.928058,92.81\%
14,15,3,0.0215827,2.16\%
15,1,0,0,0\%
15,2,0,0,0\%
15,3,0,0,0\%
15,4,0,0,0\%
15,5,0,0,0\%
15,6,0,0,0\%
15,7,0,0,0\%
15,8,0,0,0\%
15,9,0,0,0\%
15,10,0,0,0\%
15,11,0,0,0\%
15,12,0,0,0\%
15,13,0,0,0\%
15,14,0,0,0\%
15,15,137,1,100\%

==> figures/CM_data_source/CM_centralized_raw.csv <==
standing,142,0,0,0,0,0,0,0,0,0,0,0,0,0,0
sitting,0,147,1,0,0,0,0,1,0,0,0,0,0,0,0
walking,1,0,153,0,0,0,0,0,0,0,0,0,0,0,0
jogging,0,0,0,129,0,1,0,0,0,0,0,0,1,0,0
going upstairs,0,0,1,2,146,5,0,0,0,0,0,0,0,0,0
going downstairs,0,0,0,0,1,139,0,0,0,0,0,0,0,0,0
eating,0,0,0,0,0,0,131,0,2,0,1,0,0,0,0
writing,0,0,0,0,0,0,0,140,2,0,0,0,0,0,0
using laptop,0,0,0,0,0,0,0,2,150,0,0,0,0,0,0
washing face,0,0,0,0,0,0,0,0,1,147,3,0,0,0,0
washing hands,0,0,0,0,0,0,0,0,0,0,135,0,0,0,0
swiping,0,0,0,0,0,0,0,0,0,0,2,122,8,1,1
vacuuming,0,0,0,0,0,0,0,0,0,0,0,2,152,0,0
dusting a surface,0,0,0,0,0,0,0,0,0,0,0,4,3,129,3
brushing teeth,0,0,0,0,0,0,0,0,0,0,0,0,0,0,137

==> figures/CM_data_source/CM_federated.csv <==
x,y,N,p,p100
1,1,141,1,100\%
1,2,0,0,0\%
1,3,0,0,0\%
1,4,0,0,0\%
1,5,0,0,0\%
1,6,0,0,0\%
1,7,0,0,0\%
1,8,0,0,0\%
1,9,0,0,0\%
1,10,0,0,0\%
1,11,0,0,0\%
1,12,0,0,0\%
1,13,0,0,0\%
1,14,0,0,0\%
1,15,0,0,0\%
2,1,0,0,0\%
2,2,152,0.993464,99.35\%
2,3,0,0,0\%
2,4,0,0,0\%
2,5,0,0,0\%
2,6,0,0,0\%
2,7,0,0,0\%
2,8,1,0.00653595,0.65\%
2,9,0,0,0\%
2,10,0,0,0\%
2,11,0,0,0\%
2,12,0,0,0\%
2,13,0,0,0\%
2,14,0,0,0\%
2,15,0,0,0\%
3,1,0,0,0\%
3,2,0,0,0\%
3,3,128,1,100\%
3,4,0,0,0\%
3,5,0,0,0\%
3,6,0,0,0\%
3,7,0,0,0\%
3,8,0,0,0\%
3,9,0,0,0\%
3,10,0,0,0\%
3,11,0,0,0\%
3,12,0,0,0\%
3,13,0,0,0\%
3,14,0,0,0\%
3,15,0,0,0\%
4,1,0,0,0\%
4,2,0,0,0\%
4,3,0,0,0\%
4,4,137,0.985612,98.56\%
4,5,2,0.0143885,1.44\%
4,6,0,0,0\%
4,7,0,0,0\%
4,8,0,0,0\%
4,9,0,0,0\%
4,10,0,0,0\%
4,11,0,0,0\%
4,12,0,0,0\%
4,13,0,0,0\%
4,14,0,0,0\%
4,15,0,0,0\%
5,1,0,0,0\%
5,2,0,0,0\%
5,3,1,0.00694444,0.69\%
5,4,2,0.0138889,1.39\%
5,5,136,0.944444,94.44\%
5,6,5,0.0347222,3.47\%
5,7,0,0,0\%
5,8,0,0,0\%
5,9,0,0,0\%
5,10,0,0,0\%
5,11,0,0,0\%
5,12,0,0,0\%
5,13,0,0,0\%
5,14,0,0,0\%
5,15,0,0,0\%
6,1,0,0,0\%
6,2,0,0,0\%
6,3,0,0,0\%
6,4,0,0,0\%
6,5,4,0.0272109,2.72\%
6,6,143,0.972789,97.28\%
6,7,0,0,0\%
6,8,0,0,0\%
6,9,0,0,0\%
6,10,0,0,0\%
6,11,0,0,0\%
6,12,0,0,0\%
6,13,0,0,0\%
6,14,0,0,0\%
6,15,0,0,0\%
7,1,0,0,0\%
7,2,0,0,0\%
7,3,0,0,0\%
7,4,0,0,0\%
7,5,0,0,0\%
7,6,0,0,0\%
7,7,154,0.968553,96.86\%
7,8,0,0,0\%
7,9,1,0.00628931,0.63\%
7,10,0,0,0\%
7,11,3,0.0188679,1.89\%
7,12,1,0.00628931,0.63\%
7,13,0,0,0\%
7,14,0,0,0\%
7,15,0,0,0\%
8,1,0,0,0\%
8,2,0,0,0\%
8,3,0,0,0\%
8,4,0,0,0\%
8,5,0,0,0\%
8,6,0,0,0\%
8,7,0,0,0\%
8,8,142,0.993007,99.30\%
8,9,1,0.00699301,0.70\%
8,10,0,0,0\%
8,11,0,0,0\%
8,12,0,0,0\%
8,13,0,0,0\%
8,14,0,0,0\%
8,15,0,0,0\%
9,1,0,0,0\%
9,2,0,0,0\%
9,3,0,0,0\%
9,4,0,0,0\%
9,5,0,0,0\%
9,6,0,0,0\%
9,7,0,0,0\%
9,8,0,0,0\%
9,9,152,1,100\%
9,10,0,0,0\%
9,11,0,0,0\%
9,12,0,0,0\%
9,13,0,0,0\%
9,14,0,0,0\%
9,15,0,0,0\%
10,1,0,0,0\%
10,2,0,0,0\%
10,3,0,0,0\%
10,4,0,0,0\%
10,5,0,0,0\%
10,6,0,0,0\%
10,7,0,0,0\%
10,8,0,0,0\%
10,9,0,0,0\%
10,10,132,0.977778,97.78\%
10,11,3,0.0222222,2.22\%
10,12,0,0,0\%
10,13,0,0,0\%
10,14,0,0,0\%
10,15,0,0,0\%
11,1,0,0,0\%
11,2,0,0,0\%
11,3,0,0,0\%
11,4,0,0,0\%
11,5,0,0,0\%
11,6,0,0,0\%
11,7,0,0,0\%
11,8,0,0,0\%
11,9,0,0,0\%
11,10,0,0,0\%
11,11,128,1,100\%
11,12,0,0,0\%
11,13,0,0,0\%
11,14,0,0,0\%
11,15,0,0,0\%
12,1,0,0,0\%
12,2,0,0,0\%
12,3,0,0,0\%
12,4,0,0,0\%
12,5,0,0,0\%
12,6,0,0,0\%
12,7,1,0.00684932,0.68\%
12,8,0,0,0\%
12,9,0,0,0\%
12,10,0,0,0\%
12,11,2,0.0136986,1.37\%
12,12,132,0.90411,90.41\%
12,13,11,0.0753425,7.53\%
12,14,0,0,0\%
12,15,0,0,0\%
13,1,0,0,0\%
13,2,0,0,0\%
13,3,0,0,0\%
13,4,0,0,0\%
13,5,0,0,0\%
13,6,0,0,0\%
13,7,0,0,0\%
13,8,0,0,0\%
13,9,0,0,0\%
13,10,0,0,0\%
13,11,0,0,0\%
13,12,1,0.00763359,0.76\%
13,13,128,0.977099,97.71\%
13,14,0,0,0\%
13,15,2,0.0152672,1.53\%
14,1,0,0,0\%
14,2,0,0,0\%
14,3,0,0,0\%
14,4,0,0,0\%
14,5,0,0,0\%
14,6,0,0,0\%
14,7,0,0,0\%
14,8,0,0,0\%
14,9,0,0,0\%
14,10,0,0,0\%
14,11,0,0,0\%
14,12,2,0.0134228,1.34\%
14,13,3,0.0201342,2.01\%
14,14,140,0.939597,93.96\%
14,15,4,0.0268456,2.68\%
15,1,0,0,0\%
15,2,0,0,0\%
15,3,0,0,0\%
15,4,0,0,0\%
15,5,0,0,0\%
15,6,0,0,0\%
15,7,0,0,0\%
15,8,0,0,0\%
15,9,0,0,0\%
15,10,0,0,0\%
15,11,1,0.00641026,0.64\%
15,12,0,0,0\%
15,13,0,0,0\%
15,14,1,0.00641026,0.64\%
15,15,154,0.987179,98.72\%

==> figures/CM_data_source/CM_federated_raw.csv <==
standing,141,0,0,0,0,0,0,0,0,0,0,0,0,0,0
sitting,0,152,0,0,0,0,0,1,0,0,0,0,0,0,0
walking,0,0,128,0,0,0,0,0,0,0,0,0,0,0,0
jogging,0,0,0,137,2,0,0,0,0,0,0,0,0,0,0
going upstairs,0,0,1,2,136,5,0,0,0,0,0,0,0,0,0
going downstairs,0,0,0,0,4,143,0,0,0,0,0,0,0,0,0
eating,0,0,0,0,0,0,154,0,1,0,3,1,0,0,0
writing,0,0,0,0,0,0,0,142,1,0,0,0,0,0,0
using laptop,0,0,0,0,0,0,0,0,152,0,0,0,0,0,0
washing face,0,0,0,0,0,0,0,0,0,132,3,0,0,0,0
washing hands,0,0,0,0,0,0,0,0,0,0,128,0,0,0,0
swiping,0,0,0,0,0,0,1,0,0,0,2,132,11,0,0
vacuuming,0,0,0,0,0,0,0,0,0,0,0,1,128,0,2
dusting a surface,0,0,0,0,0,0,0,0,0,0,0,2,3,140,4
brushing teeth,0,0,0,0,0,0,0,0,0,0,1,0,0,1,154

==> figures/CM_data_source/WISDM_CM_centralized.csv <==
x,y,N,p,p100
1,1,313,0.957187,95.72\%
1,2,0,0,0\%
1,3,0,0,0\%
1,4,0,0,0\%
1,5,10,0.030581,3.06\%
1,6,4,0.0122324,1.22\%
2,1,0,0,0\%
2,2,323,1,100\%
2,3,0,0,0\%
2,4,0,0,0\%
2,5,0,0,0\%
2,6,0,0,0\%
3,1,0,0,0\%
3,2,0,0,0\%
3,3,32,1,100\%
3,4,0,0,0\%
3,5,0,0,0\%
3,6,0,0,0\%
4,1,0,0,0\%
4,2,0,0,0\%
4,3,0,0,0\%
4,4,315,1,100\%
4,5,0,0,0\%
4,6,0,0,0\%
5,1,0,0,0\%
5,2,0,0,0\%
5,3,0,0,0\%
5,4,0,0,0\%
5,5,275,0.99278,99.28\%
5,6,2,0.00722022,0.72\%
6,1,1,0.00292398,0.29\%
6,2,0,0,0\%
6,3,0,0,0\%
6,4,0,0,0\%
6,5,3,0.00877193,0.88\%
6,6,338,0.988304,98.83\%

==> figures/CM_data_source/WISDM_CM_raw_centralized.csv <==
standing,313,0,0,0,10,4
sitting,0,323,0,0,0,0
walking,0,0,32,0,0,0
jogging,0,0,0,315,0,0
going upstairs,0,0,0,0,275,2
going downstairs,1,0,0,0,3,338
